CodeActionBench: Evaluating Agentic Code-as-Policy for Embodied Manipulation

How well can general-purpose multimodal models turn visual understanding and reasoning into embodied manipulation via executable code? We introduce CodeActionBench, a benchmark of 25 manipulation tasks that evaluates this capability through agentic Code-as-Policy. Without task-specific fine-tuning, demonstrations, external specialist perception or grasp modules, privileged scene state, or predefined task policies, agents should select visual evidence, form task-relevant 3D estimates, construct manipulation targets, and iteratively execute and revise their policies. A shared robot API provides RGB observations, calibrated geometric operations, robot feedback, and bounded motion, leaving task-dependent decisions to the evaluated agent. Fixed task instances, resource budgets, and a hidden physical-outcome verifier support controlled comparisons across models and harness configurations. Extensive evaluations across nine configurations and 675 attempts achieve success rates ranging from 2.7% to 73.3%. The strongest configuration, GPT-6 Astra with Codex CLI, solves 22 of 25 tasks at least once in three attempts, demonstrating the best performance while still leaving substantial room for improvement. Trajectory analyses reveal difficulties in spatial alignment, object retention, and completion judgment, including task failures despite successfully completed motions. CodeActionBench provides a controlled testbed for measuring how general-purpose models translate their capabilities into manipulation behavior and for examining typical failure scenarios in that process.

==> LOGO-SOURCE.txt <==
Official Nanyang Technological University website logo.
Source: https://www.ntu.edu.sg/ResourcePackages/NTU/assets/images/NTU_Logo.png
Retrieved: 2026-09-27
The NTU mark is not covered by the template licence. The graphic was not redrawn or recoloured.


==> TEMPLATE-LICENSE.txt <==
Creative Commons Attribution 4.0 International (CC BY 4.0)

The adapted layout template is distributed under CC BY 4.0:
https://creativecommons.org/licenses/by/4.0/

The full legal terms are available at:
https://creativecommons.org/licenses/by/4.0/legalcode

Retain the attribution and change notices in ATTRIBUTION.md when redistributing
the adapted template. Upstream materials remain subject to their applicable
terms. University names and logos are not licensed as trademarks by this notice.

